Fourier-basis Functions to Bridge Augmentation Gap: Rethinking Frequency Augmentation in Image Classification

Computer vision models normally witness degraded performance when deployed in real-world scenarios, due to unexpected changes in inputs that were not accounted for during training. Data augmentation is commonly used to address this issue, as it aims to increase data variety and reduce the distribution gap between training and test data. However, common visual augmentations might not guarantee extensive robustness of computer vision models. In this paper, we propose Auxiliary Fourier-basis Augmentation (AFA), a complementary technique targeting augmentation in the frequency domain and filling the augmentation gap left by visual augmentations. We demonstrate the utility of augmentation via Fourier-basis additive noise in a straightforward and efficient adversarial setting. Our results show that AFA benefits the robustness of models against common corruptions, OOD generalization, and consistency of performance of models against increasing perturbations, with negligible deficit to the standard performance of models. It can be seamlessly integrated with other augmentation techniques to further boost performance. Code and models can be found at: https://github.com/nis-research/afa-augment

==> section/data/afa_pca_components_afa.csv <==
,PC1,PC2,label
0,-0.43883744,-0.83009815,0
1,-0.60746455,-0.39482647,0
2,-0.69108194,-1.0606328,0
3,-0.9352463,-0.7416119,0
4,0.010396599,-0.5663788,0
5,-0.9197922,-0.5107753,0
6,-0.7511633,-1.1706688,0
7,-1.1703913,-1.3597726,0
8,-1.0128417,-1.0939302,0
9,-1.3635703,-0.714751,0
10,-0.78925747,-0.7876078,0
11,-1.2209599,-0.37416285,0
12,-1.157072,-0.87379086,0
13,-0.97029847,-0.5876992,0
14,-0.8457087,-1.1645437,0
15,-0.7275339,-0.8215142,0
16,-0.3466373,-0.51152986,0
17,-0.75542367,-0.7165747,0
18,-0.55971897,-1.0256171,0
19,-0.9192104,-1.2873673,0
20,-0.8155337,-1.0410719,0
21,-0.093984246,-0.34791848,0
22,-0.94128734,-1.3097676,0
23,-0.6762549,-1.3497962,0
24,-0.574084,-0.7288059,0
25,-0.55626553,-0.46596077,0
26,-1.1818758,-1.1997129,0
27,-0.75940907,-1.3770776,0
28,-0.81293315,-1.0358568,0
29,-1.546264,-0.31213966,0
30,-0.9192168,-1.3736612,0
31,-0.5625434,-0.46178958,0
32,0.10432847,-0.65041363,0
33,-0.09172784,-0.62489575,0
34,-0.7189327,-1.2964088,0
35,-0.8619888,-1.202043,0
36,-0.43905047,-0.804599,0
37,-0.31704578,-0.9213359,0
38,-1.1420298,-0.97101265,0
39,-1.2765656,-0.81383026,0
40,-0.98941547,-0.79235387,0
41,-1.102942,-1.0235894,0
42,-0.16788623,-0.49322876,0
43,-0.56184524,-0.6244617,0
44,0.06670389,-0.5133231,0
45,-1.0607382,-0.6508619,0
46,-1.0486678,-0.90345055,0
47,-0.20778565,-0.6988803,0
48,-0.7688972,-1.2951515,0
49,-1.1269302,-0.7657016,0
50,-1.0256957,-1.1479719,0
51,-0.8461124,-1.370861,0
52,-0.27893782,-0.54440194,0
53,-0.029787924,-0.56404746,0
54,-1.1875046,-0.8440707,0
55,-1.1926334,-1.3055798,0
56,-0.45851463,-0.8704804,0
57,-1.168759,-0.528814,0
58,-0.40573692,-0.8468429,0
59,-0.52840805,-0.5242579,0
60,-0.79512095,-1.1994128,0
61,-1.1172237,-0.98665637,0
62,-0.15159044,-0.82444084,0
63,-0.7205425,-1.0197983,0
64,-1.1094897,-0.7314478,0
65,-0.8628993,-0.75441515,0
66,-0.9400727,-0.7272982,0
67,-0.54820424,-1.3410866,0
68,-0.64655733,-1.3065809,0
69,0.011554967,-0.5540081,0
70,-0.38902593,-0.45099422,0
71,-0.7736753,-0.59543777,0
72,-1.2837589,-0.68387437,0
73,-0.45223117,-0.5699849,0
74,-0.4818634,-0.8108241,0
75,-1.0424639,-0.5118534,0
76,-0.9587621,-0.63935864,0
77,-1.1599048,-0.5849344,0
78,-0.5139164,-1.2408693,0
79,-1.358365,-0.44070825,0
80,-1.0472322,-0.8059471,0
81,-0.536389,-0.83581406,0
82,-1.5830617,-0.61475766,0
83,-0.51332045,-1.2068647,0
84,-0.5674508,-0.94154507,0
85,-0.5121307,-0.995816,0
86,-0.5232614,-0.6884234,0
87,-1.2217923,-0.38680238,0
88,-1.2983,-0.5930146,0
89,-0.7637463,-1.1788574,0
90,-1.2274708,-0.5662527,0
91,-0.8010396,-0.7509847,0
92,-0.7476543,-1.0411642,0
93,-0.7585469,-1.3062831,0
94,-0.7563631,-0.6296515,0
95,-0.8000151,-0.98635185,0
96,-0.6898787,-1.3598263,0
97,-0.36046323,-0.5725635,0
98,-1.1562202,-0.71457386,0
99,-0.32383054,-0.5273678,0
100,-1.0502517,-0.051660802,1
101,-0.5275925,1.2929138,1
102,-1.0243986,0.3858103,1
103,-1.1462094,0.16629656,1
104,0.5761179,2.1069708,1
105,-1.175415,0.18071797,1
106,-0.8190473,0.99336666,1
107,-0.5226432,1.6903232,1
108,0.41168815,2.359962,1
109,0.15932803,1.7376003,1
110,-1.2038579,0.48162532,1
111,-0.5727951,1.6154094,1
112,-0.67089486,1.6510056,1
113,-1.0670799,1.8497189,1
114,0.25016105,2.1578894,1
115,0.4419463,2.2324998,1
116,0.027167384,1.6042753,1
117,-0.9805687,0.9252056,1
118,-0.84641457,2.1812365,1
119,-0.7100195,0.15340556,1
120,-0.44401672,0.64281994,1
121,0.53064144,1.8263721,1
122,0.30844685,1.8144969,1
123,-0.9421788,-0.47510603,1
124,0.22718485,2.0152478,1
125,-1.176093,-0.09132397,1
126,0.3802299,2.1995654,1
127,-0.4539087,0.81551856,1
128,-0.4159854,1.0902182,1
129,-0.41684207,0.053329192,1
130,-1.0926036,1.590384,1
131,-0.6608245,1.3082274,1
132,0.30877176,1.758355,1
133,-0.68944615,0.710739,1
134,0.0069069606,1.0374259,1
135,0.49553698,2.216223,1
136,-0.42099056,0.21330778,1
137,-1.623094,0.6146388,1
138,-0.8732581,1.671621,1
139,-0.7313323,0.22118087,1
140,-0.14915782,0.82121146,1
141,-0.1824162,1.7979738,1
142,0.5566771,2.1256163,1
143,-1.2210661,0.17762907,1
144,-0.71746194,-0.21388912,1
145,0.2173516,1.8901961,1
146,-0.48735395,1.0250187,1
147,-0.7234898,-0.03942545,1
148,-0.2230167,1.0598607,1
149,-0.8991479,0.78846157,1
150,-0.49929354,1.6786512,1
151,0.07693283,2.3601873,1
152,0.05461545,2.4334304,1
153,0.029308835,1.3122282,1
154,-0.08220889,1.8326619,1
155,0.064333685,1.9415221,1
156,-0.25831792,2.1902547,1
157,-1.3758194,0.439273,1
158,0.0238298,2.3657084,1
159,-0.7253393,0.31327,1
160,-0.40731764,1.3493258,1
161,0.4698707,1.7057037,1
162,-0.8969002,0.935432,1
163,-0.49084038,0.8266161,1
164,-0.176973,1.688874,1
165,-0.8060308,1.022539,1
166,0.18645637,0.16224447,1
167,-0.64594686,0.6801385,1
168,0.09308314,1.6160445,1
169,-1.206332,0.13198924,1
170,-0.7771515,0.71562195,1
171,-0.5748694,0.77384883,1
172,-0.10021491,2.1083827,1
173,-0.8616934,0.101540476,1
174,0.569236,2.0459626,1
175,-0.8164109,0.07512671,1
176,-0.93405503,0.008797679,1
177,-0.93545926,2.0721004,1
178,0.27926797,1.2802168,1
179,0.5130472,2.2192893,1
180,-0.017692927,1.5975274,1
181,-0.25135556,1.9114921,1
182,-0.8416519,1.0670289,1
183,-0.59325033,1.1385108,1
184,-0.27746916,1.8345017,1
185,0.42140108,1.8989627,1
186,-0.82014483,1.3463764,1
187,-0.375916,1.0071828,1
188,-0.64243317,0.96085924,1
189,-1.131786,0.39999062,1
190,-0.5047744,1.5356807,1
191,-0.37466848,1.4158428,1
192,-0.84880924,1.0347093,1
193,0.53530085,2.0200934,1
194,-1.1159931,0.40477994,1
195,-0.58228225,1.5818988,1
196,-0.627569,0.57501656,1
197,-0.67122805,1.7542566,1
198,-0.60369724,1.376026,1
199,0.06526463,1.7381023,1
200,1.6689934,-0.51046413,2
201,1.7973167,-0.44705224,2
202,-0.7529225,-0.28608447,2
203,1.3647052,-0.43400928,2
204,1.746883,-0.15103525,2
205,0.21910001,-0.25138828,2
206,1.1842843,-0.37206227,2
207,1.6520305,-0.4818078,2
208,0.66009706,-0.0073667644,2
209,0.51743895,-0.3910751,2
210,1.7616291,-0.2689612,2
211,1.6513131,-0.24808712,2
212,1.7509613,-0.46628743,2
213,1.025028,-0.5917855,2
214,1.688439,-0.07494469,2
215,1.6317229,-0.6231238,2
216,1.6927772,-0.21618739,2
217,1.6520454,-0.47617808,2
218,1.1806692,-0.44390038,2
219,0.8924951,-0.49004108,2
220,1.73026,-0.3816306,2
221,1.9530756,-0.25030884,2
222,-0.17908476,-0.43497032,2
223,1.5340955,-0.47741577,2
224,1.6839108,-0.52314556,2
225,1.6053313,-0.20132063,2
226,1.4433799,-0.4507527,2
227,1.4218342,-0.30976117,2
228,0.94313747,-0.5387394,2
229,-0.79428095,-0.25869963,2
230,0.4307614,-0.4896056,2
231,1.5058563,-0.45071045,2
232,1.7458327,-0.17927219,2
233,0.95435405,-0.47039315,2
234,-0.4396781,-0.3313697,2
235,0.8234685,-0.53789514,2
236,1.6971605,-0.21603562,2
237,1.7036157,-0.2933344,2
238,1.5850476,-0.355457,2
239,0.67163455,-0.45636517,2
240,0.97624314,-0.5194404,2
241,1.5895388,-0.30478638,2
242,1.6931953,-0.2608987,2
243,0.96062064,-0.5758267,2
244,0.7817476,-0.5638545,2
245,1.7088672,-0.28349352,2
246,0.7418398,-0.6624951,2
247,1.5690837,-0.21438992,2
248,1.9009197,-0.3575603,2
249,-0.21727395,-0.46415043,2
250,1.611195,-0.4127998,2
251,0.8470223,-0.36216626,2
252,1.5002091,-0.1415001,2
253,1.482695,-0.5576113,2
254,1.4431572,-0.51408684,2
255,1.7561235,-0.08198476,2
256,1.8715664,-0.05742404,2
257,0.83032674,-0.4287725,2
258,0.6926296,-0.50091165,2
259,1.3460685,-0.6048729,2
260,1.3472514,-0.4637039,2
261,1.8826528,-0.42049554,2
262,-0.7303958,-0.41472545,2
263,0.83814645,-0.56947017,2
264,1.7425877,-0.60809934,2
265,0.7878119,-0.24762192,2
266,1.179781,-0.33764017,2
267,1.4000483,-0.59140396,2
268,1.5493602,-0.05695264,2
269,0.56580955,-0.64669526,2
270,-0.4687436,-0.4177763,2
271,1.6476846,-0.30694997,2
272,1.7617337,-0.2904064,2
273,1.6503105,-0.29350358,2
274,1.6896268,-0.36642703,2
275,1.3528627,-0.47697452,2
276,0.55633336,-0.40282214,2
277,1.2171804,-0.3583925,2
278,0.45837405,-0.54159886,2
279,0.73140866,-0.5628773,2
280,-0.23730776,-0.40420452,2
281,1.5312147,-0.50781155,2
282,1.3493718,-0.372586,2
283,1.2599157,-0.51321846,2
284,0.62188077,-0.15668659,2
285,1.1546322,-0.48052028,2
286,1.4882576,-0.15567039,2
287,1.7589842,-0.09372711,2
288,0.8159999,-0.48671865,2
289,0.88147175,-0.41828614,2
290,1.7872394,-0.36096072,2
291,1.7294607,-0.27593082,2
292,1.757881,-0.3857397,2
293,0.06042099,-0.31182557,2
294,0.7208851,-0.5587927,2
295,1.792842,-0.007826748,2
296,1.8019123,-0.31702983,2
297,1.6053659,-0.39294896,2
298,1.7007526,-0.14110698,2
299,0.5284367,-0.07498996,2


==> section/data/batchnorm_diffs.csv <==
Depth,Weights_augmix,Biases_augmix,Weights_plain,Biases_plain,Weights_prime,Biases_prime,Weights_ta,Biases_ta
0,0.35392714,0.9601184,0.375958,0.7722888,0.22546907,0.57468855,0.321365,0.71947396
1,0.5110773,0.68931115,0.46000174,0.6009548,0.42933732,0.36201137,0.5079043,0.6393035
2,0.3662821,0.48825553,0.33581617,0.32066244,0.24800283,0.2628739,0.3302167,0.4023605
3,0.39790076,0.2817161,0.36131042,0.2738949,0.19587886,0.16319476,0.30556065,0.26181453
4,0.5425682,0.2817161,0.56661934,0.2738949,0.28783768,0.16319476,0.52334297,0.26181453
5,0.37482113,0.531177,0.4365374,0.39719883,0.38909915,0.3079332,0.3873072,0.37637582
6,0.1788061,0.24829824,0.20059995,0.2518168,0.25749248,0.18415442,0.1647005,0.23495016
7,0.22862491,0.22575739,0.21291038,0.22303401,0.12867542,0.11691885,0.22628242,0.23923372
8,0.22136724,0.36195317,0.24903324,0.23888761,0.20575078,0.13581404,0.29798132,0.27912456
9,0.16353296,0.23498021,0.1156703,0.1466341,0.1904644,0.14364894,0.10413964,0.19550076
10,0.20382333,0.2080137,0.19146273,0.18612161,0.12476625,0.08234273,0.19264354,0.18383583
11,0.15883401,0.29776525,0.1531539,0.23049593,0.12947863,0.109719485,0.13374689,0.24327298
12,0.07174721,0.12358813,0.07210772,0.121690586,0.07240561,0.07617561,0.05656331,0.11105813
13,0.16906272,0.12351516,0.13293535,0.09138821,0.0805829,0.055688463,0.12893255,0.093502745
14,0.24066451,0.12351516,0.21065295,0.09138821,0.10804099,0.055688463,0.19624199,0.093502745
15,0.13390534,0.21299767,0.09366563,0.14742564,0.09013885,0.10751103,0.07099339,0.12247834
16,0.10201968,0.11638946,0.057150383,0.084378034,0.07230819,0.061593056,0.0523341,0.0846693
17,0.13447942,0.08174124,0.10478014,0.072271064,0.06023005,0.037378028,0.10210416,0.07446314
18,0.12388322,0.15791295,0.06512907,0.10516947,0.081682205,0.060942706,0.064732246,0.112448014
19,0.061530933,0.07945678,0.033316795,0.05384863,0.05845519,0.046352353,0.038524844,0.053905055
20,0.1046913,0.081184484,0.07280492,0.055154607,0.047484115,0.032041058,0.072043344,0.0553985
21,0.09478183,0.13157493,0.051948387,0.09499253,0.059772413,0.061896257,0.052108087,0.104626805
22,0.08691542,0.091395855,0.041698918,0.056766428,0.047644578,0.045931328,0.037493385,0.058524348
23,0.120182596,0.075899586,0.07334083,0.058269918,0.042439803,0.02462572,0.07002221,0.05336129
24,0.06496581,0.11823526,0.040584706,0.08322078,0.0574515,0.057610646,0.036013197,0.06587313
25,0.06014407,0.096395604,0.033893045,0.066520974,0.047530547,0.050866365,0.038115155,0.06980696
26,0.0851838,0.058182307,0.049707703,0.035592284,0.034489185,0.022999857,0.05067481,0.03615485
27,0.089689694,0.058182307,0.058050107,0.035592284,0.034787286,0.022999857,0.059698727,0.03615485
28,0.09799911,0.10581173,0.04101374,0.07525024,0.05526992,0.05451305,0.042350195,0.07844443
29,0.05701248,0.06967674,0.026187655,0.040743746,0.033507813,0.030717235,0.02267625,0.037813555
30,0.081492215,0.044394467,0.053809404,0.025607906,0.030941771,0.019629844,0.052991435,0.028444795
31,0.05667202,0.07018927,0.030908313,0.04351625,0.039760668,0.032651685,0.039064467,0.051396202
32,0.038628317,0.055235326,0.023936734,0.039391592,0.025855355,0.021184191,0.024934702,0.040569432
33,0.049780883,0.033676393,0.037251413,0.022872852,0.020671047,0.01670264,0.04147288,0.024472829
34,0.032778554,0.052317392,0.030426681,0.035207797,0.030946948,0.03284023,0.026909655,0.034404375
35,0.029816154,0.04788156,0.021387942,0.03374189,0.030516922,0.02473812,0.022599705,0.033441305
36,0.047762617,0.02953225,0.035499655,0.023229022,0.019559618,0.015157252,0.031390008,0.022165542
37,0.03262549,0.04935082,0.021960307,0.027835542,0.032162707,0.030721327,0.026332242,0.03340878
38,0.028593738,0.042635344,0.022569438,0.034872245,0.029010452,0.024415236,0.021014092,0.029007444
39,0.04233763,0.029581668,0.033332117,0.0237291,0.018789746,0.013416106,0.029558226,0.022413637
40,0.044796966,0.049077775,0.02285874,0.028089734,0.027495913,0.030578518,0.024078047,0.025333198
41,0.03883238,0.04867393,0.026478615,0.038775075,0.024527475,0.025216527,0.024192046,0.03782089
42,0.0460171,0.033844918,0.03746593,0.027585965,0.017147016,0.0103988545,0.03606455,0.026745286
43,0.024776716,0.04490219,0.018494062,0.036219303,0.023084607,0.022299461,0.016826844,0.035173573
44,0.026843391,0.048997667,0.019460063,0.033469655,0.023067592,0.02741072,0.020988166,0.037330393
45,0.037190888,0.024664406,0.03251216,0.016643735,0.022368642,0.016811837,0.027892135,0.017618075
46,0.038657058,0.024664406,0.030198138,0.016643735,0.017814364,0.016811837,0.02842166,0.017618075
47,0.027151037,0.031675003,0.019368045,0.020599935,0.022498012,0.023035306,0.019133084,0.023162534
48,0.016385283,0.03369793,0.012623598,0.024251295,0.017414693,0.024513561,0.012723417,0.02493896
49,0.03022308,0.027695358,0.024721295,0.020351747,0.021545243,0.0181647,0.023799814,0.019335655
50,0.019370407,0.03412234,0.014552446,0.026822213,0.016998606,0.02799793,0.013272655,0.025258666
51,0.017847676,0.036853164,0.014636567,0.024957722,0.015473298,0.023285031,0.013828512,0.022332197
52,0.0654148,0.024425862,0.05212061,0.032928165,0.056625787,0.017887838,0.056504413,0.026220394


==> section/data/conv2d_norms.csv <==
,afa,baseline,w_prime,prime,w_augmix,augmix
0,5.492033958435059,11.9509916305542,2.4585115909576416,2.6640114784240723,5.340407848358154,11.017278671264648
1,2.8778576850891113,4.541250228881836,1.394757628440857,1.3113582134246826,2.3915302753448486,4.36257791519165
2,3.3242175579071045,5.59863805770874,1.6862150430679321,1.69137442111969,2.9914159774780273,5.483473777770996
3,2.7996556758880615,4.514338493347168,1.429653525352478,1.4293066263198853,2.5732245445251465,4.251718521118164
4,3.317397356033325,7.373269557952881,1.624060034751892,1.8871486186981201,3.462191104888916,6.6140031814575195
5,2.541942834854126,3.9235951900482178,1.307054042816162,1.2413270473480225,2.465355396270752,3.7737810611724854
6,2.9837889671325684,5.531525135040283,1.4844287633895874,1.749447226524353,2.8883774280548096,4.633155822753906
7,2.3526134490966797,4.165121078491211,1.2413631677627563,1.2896006107330322,2.3415417671203613,3.6627416610717773
8,2.2393126487731934,3.850189447402954,1.1835322380065918,1.0210477113723755,2.065042734146118,3.558197021484375
9,2.8029675483703613,6.102963924407959,1.422829031944275,1.416137456893921,2.7164602279663086,5.676795959472656
10,2.1965887546539307,3.9922902584075928,1.140648603439331,1.1076425313949585,2.0897860527038574,3.5990376472473145
11,3.02040433883667,6.417440414428711,1.5329277515411377,1.4977288246154785,2.9815175533294678,6.172887802124023
12,3.8321375846862793,8.56154727935791,1.92995285987854,1.9431416988372803,3.7734181880950928,7.7416300773620605
13,3.4451496601104736,7.189218521118164,1.691730260848999,1.7283074855804443,3.474886417388916,6.351834774017334
14,3.310065269470215,8.3694486618042,1.6764775514602661,1.860000729560852,3.46016788482666,7.586940288543701
15,2.2849817276000977,4.264687538146973,1.2675821781158447,1.2332899570465088,2.510462760925293,4.991319179534912
16,3.5483572483062744,7.4251813888549805,1.9131197929382324,1.8337910175323486,3.60422420501709,7.51861572265625
17,3.0306508541107178,5.655665397644043,1.6340323686599731,1.598686933517456,3.0931012630462646,5.620694637298584
18,2.460618734359741,5.972181797027588,1.3683879375457764,1.2489038705825806,2.492887258529663,5.582121849060059
19,3.4757015705108643,8.293109893798828,1.8511513471603394,1.7282302379608154,3.541595697402954,7.22804069519043
20,2.869258403778076,6.701646327972412,1.555041790008545,1.3986682891845703,2.937568187713623,5.4459123611450195
21,2.662104368209839,6.230434894561768,1.3786779642105103,1.3536872863769531,2.7390871047973633,6.0887603759765625
22,3.5204017162323,8.609835624694824,1.8558697700500488,1.8130505084991455,3.511939287185669,8.085415840148926
23,2.763085126876831,6.232676982879639,1.4723149538040161,1.3057208061218262,2.878633975982666,5.8187737464904785
24,4.4580183029174805,11.14791202545166,2.209294557571411,2.275388240814209,4.4793701171875,9.692217826843262
25,5.36022424697876,13.338133811950684,2.6660375595092773,2.7555313110351562,5.292346477508545,11.591446876525879
26,4.892849445343018,11.969951629638672,2.3818211555480957,2.43001389503479,4.891177654266357,10.059907913208008
27,4.491888999938965,11.69320297241211,2.1777098178863525,2.2320661544799805,4.635871887207031,9.89665699005127
28,3.269562005996704,7.794566631317139,1.7791576385498047,1.545251727104187,3.517399549484253,7.198202133178711
29,4.991134166717529,11.597563743591309,2.612086057662964,2.402207136154175,5.046567916870117,10.095975875854492
30,4.479294776916504,10.43730354309082,2.273991584777832,2.078228235244751,4.522218227386475,8.702889442443848
31,3.630584239959717,8.068238258361816,1.9133048057556152,1.6897683143615723,3.9144458770751953,7.740278244018555
32,4.760753631591797,11.535717010498047,2.464056968688965,2.3651909828186035,4.764904975891113,9.8485689163208
33,3.9448840618133545,9.775774002075195,2.041624069213867,1.9387136697769165,4.085904598236084,8.361786842346191
34,3.8323400020599365,8.8884859085083,2.0042922496795654,1.7166446447372437,3.9627768993377686,8.296542167663574
35,4.65215539932251,11.477972984313965,2.38948392868042,2.301107406616211,4.733425140380859,10.82594108581543
36,3.8300464153289795,9.342968940734863,1.9489089250564575,1.8599766492843628,3.954838752746582,8.838767051696777
37,3.8923237323760986,9.287092208862305,2.000359535217285,1.8083962202072144,4.146447658538818,8.33482551574707
38,4.538383960723877,11.444697380065918,2.3311188220977783,2.336500406265259,4.624335289001465,11.0628023147583
39,3.7798538208007812,9.33027458190918,1.9340393543243408,1.7901195287704468,3.9452624320983887,8.629904747009277
40,4.069568634033203,10.100244522094727,2.0744168758392334,1.829325556755066,4.09079122543335,8.871541023254395
41,4.399449348449707,11.725800514221191,2.3972418308258057,2.326470136642456,4.403666973114014,11.255170822143555
42,3.670222043991089,9.9190034866333,1.9662725925445557,1.8553506135940552,3.8114094734191895,8.977267265319824
43,6.639160633087158,17.2592830657959,3.26560378074646,3.202897787094116,6.455589771270752,15.357292175292969
44,7.494134426116943,19.2991943359375,3.5311808586120605,3.7418792247772217,7.270651817321777,18.23757553100586
45,6.712496757507324,15.67155933380127,3.086986780166626,3.07257080078125,7.218151569366455,18.275442123413086
46,6.4086809158325195,14.387815475463867,2.8495163917541504,2.801992893218994,7.019482612609863,16.519498825073242
47,6.1233062744140625,15.104610443115234,3.3431949615478516,3.0551493167877197,7.282519340515137,14.925691604614258
48,7.205580711364746,18.928661346435547,3.4463565349578857,3.8607780933380127,6.973903179168701,18.709218978881836
49,6.787021160125732,15.31066608428955,2.9144222736358643,3.154820442199707,6.202682971954346,17.9354248046875
50,8.513703346252441,18.57474708557129,3.329113721847534,3.882585048675537,6.948564052581787,22.07598304748535
51,7.070530414581299,16.99479866027832,2.9246132373809814,3.38132643699646,5.706379413604736,17.91510009765625
52,6.203710079193115,14.514214515686035,2.5458788871765137,2.8199350833892822,5.3363213539123535,15.284140586853027


==> section/data/pca_components_fourier.csv <==
,PC1,PC2,label
0,-1.0025584,0.93643224,0
1,-1.0411183,-0.074991554,0
2,0.0026960552,0.8284556,0
3,0.2454245,0.30948177,0
4,-0.43585387,0.5527938,0
5,-1.5143555,0.09971707,0
6,-0.5550167,-0.36246178,0
7,-0.54166424,-0.6287306,0
8,0.8937876,0.23179719,0
9,0.11425286,-0.6892456,0
10,-0.070942685,2.4490862,0
11,1.769954,-0.43035844,0
12,0.10311264,0.82153124,0
13,-1.0979975,0.19547012,0
14,-0.5934592,1.4971027,0
15,0.8787465,-1.2264454,0
16,0.50574595,-0.72811466,0
17,2.3979907,-0.2782879,0
18,1.7809716,-0.31846988,0
19,0.17985743,-0.91455126,0
20,-0.4542667,1.3394015,0
21,-0.79713625,0.14931993,0
22,1.3827848,0.6148649,0
23,1.9668864,-0.0951901,0
24,2.3827064,0.11884307,0
25,-0.7092038,0.85553986,0
26,0.9867988,0.91872853,0
27,0.060066443,-0.22773704,0
28,-0.890803,0.22585809,0
29,0.2644585,-0.80475014,0
30,1.2136818,1.0549664,0
31,0.87800634,1.2752583,0
32,1.1531115,1.2402717,0
33,-0.49586993,1.2741243,0
34,0.24650596,-0.7533292,0
35,-0.11000616,-0.51058847,0
36,1.5864043,0.6223617,0
37,0.7989353,-0.56028503,0
38,0.022010434,-0.119231924,0
39,-0.81914616,0.2534477,0
40,0.39816615,-0.5307981,0
41,-1.5492251,0.37765825,0
42,1.3940539,-0.66294307,0
43,-0.3516389,1.0120335,0
44,0.76102823,0.56564516,0
45,0.25295466,0.23239243,0
46,0.6039697,1.8881309,0
47,1.431556,-1.1775379,0
48,0.02672773,1.4802686,0
49,-0.6653752,0.74006414,0
50,-1.0706582,1.3194728,0
51,-0.14947723,-0.58785367,0
52,-0.35822412,1.0437099,0
53,0.4046775,-0.2901973,0
54,0.7228392,1.7074121,0
55,-1.1556191,-0.4572537,0
56,-0.91763467,0.07405193,0
57,0.21592657,-0.00732466,0
58,-1.1893293,-0.057679344,0
59,-0.75704336,0.025354937,0
60,-0.8359127,-0.7103406,0
61,-1.1171932,1.3382121,0
62,0.2158952,1.937657,0
63,-0.3689808,-0.31865883,0
64,1.8991941,0.7157479,0
65,1.2572304,0.00599328,0
66,1.0537634,0.3974063,0
67,-0.7038509,1.5711292,0
68,-1.1599523,0.039191537,0
69,0.1851116,1.5308372,0
70,-0.6594861,0.9428193,0
71,-1.0580518,0.23161261,0
72,-1.413999,-0.90958387,0
73,-0.81332844,0.057057105,0
74,2.5735476,-1.1351715,0
75,-0.45356202,-0.2178154,0
76,0.40903375,1.2641796,0
77,0.077999055,0.34116378,0
78,0.45282415,0.657497,0
79,0.74911594,-1.1034954,0
80,0.579267,0.56573015,0
81,1.9734457,0.9647288,0
82,-1.0350238,0.6608591,0
83,1.3969916,-0.366407,0
84,1.0059705,0.10096578,0
85,0.6094362,0.602405,0
86,-1.1450195,1.9516119,0
87,-0.49606374,-0.041852977,0
88,-0.96734905,0.25435197,0
89,-0.5660874,-0.079015836,0
90,-0.5943294,-0.5840083,0
91,1.6055361,-0.5044498,0
92,1.7939264,-0.29951316,0
93,-1.0076873,0.48787084,0
94,-0.27696258,-0.11797409,0
95,0.12213051,1.9380225,0
96,-0.69209385,1.7454561,0
97,0.07718254,-0.49852204,0
98,0.10268798,1.5347118,0
99,0.67302346,0.21399562,0
100,-0.0022869876,-2.127241,1
101,-1.5289879,-1.718784,1
102,0.6261356,-0.54280263,1
103,-0.1989428,-0.977432,1
104,0.97479975,2.5907261,1
105,-0.088812344,-0.62363356,1
106,-0.98443234,-1.5908808,1
107,1.0714493,-1.9919806,1
108,-1.2093958,0.48158625,1
109,0.15642627,-1.7684884,1
110,0.15758646,-2.004345,1
111,0.14175498,0.17145485,1
112,0.7195674,0.37996462,1
113,-0.12860046,-0.4466969,1
114,-0.6702108,-0.120959975,1
115,-0.18013977,-1.491692,1
116,-0.35516044,-1.8199456,1
117,1.1857806,-0.20350148,1
118,1.610975,0.16450049,1
119,0.428711,-1.7876965,1
120,1.0793734,-0.55705124,1
121,-0.81289965,1.2906395,1
122,-0.105824836,-0.8085985,1
123,-1.0857618,-0.7129996,1
124,0.41743848,-0.8794943,1
125,-0.5782863,-1.2349176,1
126,0.18219028,0.67549515,1
127,0.63895607,-0.35689753,1
128,-0.6967965,0.7335737,1
129,2.9027317,0.15439506,1
130,1.3543401,0.0111441165,1
131,2.8124568,-0.43207106,1
132,-0.17758583,-2.1956294,1
133,0.3988238,-0.89555097,1
134,0.79710424,-0.5114715,1
135,-0.23974627,-0.5411098,1
136,-1.5230194,0.04689901,1
137,0.15754975,-1.3738205,1
138,-0.06175978,-0.2936895,1
139,-1.0137454,-0.7656353,1
140,-1.1847018,-0.04856442,1
141,-1.1931845,-1.0462352,1
142,-0.47358972,0.24569637,1
143,-0.40134886,0.92726564,1
144,-0.58203304,1.5366304,1
145,0.36171255,-0.25627565,1
146,-0.10558929,1.7377167,1
147,0.4598005,-1.2851447,1
148,1.9332169,-0.9488896,1
149,-1.3589596,0.07338401,1
150,0.6016567,-0.55973196,1
151,-1.0466409,-1.3601116,1
152,0.15494657,2.3219519,1
153,-0.91286945,-0.040841885,1
154,0.3807729,-0.44493744,1
155,-1.2353879,1.1645508,1
156,0.9893406,-0.86806035,1
157,-0.846494,-0.19662084,1
158,-0.42457408,0.071829304,1
159,-0.11085503,-1.6285498,1
160,-0.32767004,-2.0809813,1
161,-1.2813905,-0.970565,1
162,-0.41343772,0.35506737,1
163,0.6900867,0.7040667,1
164,-0.7132647,0.39126548,1
165,-1.1192936,-0.5839949,1
166,1.6277429,-0.028155604,1
167,0.27699295,-1.8453279,1
168,2.3645375,-0.2353302,1
169,-0.44377548,-2.3226762,1
170,0.6340852,0.079595275,1
171,0.6332523,-0.9417309,1
172,-0.9256682,-1.7679117,1
173,1.4394485,0.33587095,1
174,0.11057447,-1.8465232,1
175,-0.51146823,-0.12315518,1
176,-1.217385,0.24979682,1
177,-1.643562,-1.116757,1
178,1.0662137,3.1420863,1
179,0.23884338,-0.81713265,1
180,0.17464499,-1.1824776,1
181,-1.2920829,1.4883189,1
182,-1.1256899,-0.030393342,1
183,1.3970106,-0.22473572,1
184,-0.4189197,1.2459205,1
185,0.89201784,-0.23613854,1
186,0.17783596,-0.49648762,1
187,-0.96027684,-0.40198117,1
188,-1.4572392,0.9170766,1
189,-0.41612288,0.5626488,1
190,-0.42018175,1.6434182,1
191,0.07983934,0.31433448,1
192,-0.801586,-1.5396373,1
193,-0.14995934,-1.9450347,1
194,-0.8973623,0.17257228,1
195,0.39897957,-0.24531414,1
196,-1.1865124,-1.4097958,1
197,-0.7300959,-1.9032868,1
198,-0.9249482,-0.6153985,1
199,-0.7612289,-1.2471583,1
200,-0.36284924,1.9783467,2
201,0.5604082,1.9056947,2
202,0.8458905,-1.143357,2
203,-0.44424304,0.4812053,2
204,-0.08128614,1.850019,2
205,0.57704186,1.3447096,2
206,-0.033258405,-0.05551542,2
207,1.0354743,0.07421677,2
208,2.191202,-0.4695642,2
209,1.4578098,-0.8750118,2
210,-1.2215832,0.22623335,2
211,-1.0081099,-0.15939888,2
212,-1.3179891,0.94915295,2
213,2.215907,1.0604986,2
214,1.5285802,0.22354487,2
215,0.75950986,-0.7486288,2
216,-1.9387358,-0.65996134,2
217,0.4189602,-0.16801803,2
218,-0.84032637,0.6341004,2
219,-1.8768032,-0.4087175,2
220,-0.022849193,-0.34395146,2
221,-1.427556,0.6673456,2
222,-0.24822602,-0.6962525,2
223,-0.22140706,-0.09028232,2
224,1.2259182,-0.14359987,2
225,-1.2501384,-0.01194321,2
226,0.57691264,2.3623652,2
227,-0.0633057,0.056492414,2
228,-0.5732499,-1.0548131,2
229,0.8917046,-0.9236313,2
230,-0.39890927,1.38687,2
231,0.8611193,-0.24436918,2
232,0.10321446,0.07755686,2
233,0.81035715,3.1007104,2
234,-0.13979392,0.968364,2
235,-0.11669483,0.28523698,2
236,0.5612552,-0.88588244,2
237,-1.9069387,-0.39988112,2
238,-1.9545584,-0.454127,2
239,-1.6315486,0.052474543,2
240,0.6575031,-0.15924579,2
241,0.8119682,-0.91705763,2
242,0.901872,-0.5591864,2
243,-1.4061239,-0.773351,2
244,0.6828988,-0.3643305,2
245,1.8751556,0.2699017,2
246,-0.5474599,0.78675944,2
247,0.83892995,-0.07255367,2
248,1.9118836,-0.23863961,2
249,-0.99598634,-0.061369456,2
250,-0.6451901,0.9486208,2
251,0.5432678,-0.34767225,2
252,0.017364474,-0.7316661,2
253,-0.22316334,0.9065669,2
254,0.59304065,-0.9805176,2
255,0.8742137,-1.4067632,2
256,1.2732768,-0.39941743,2
257,0.82863677,0.5897867,2
258,-1.0038881,-0.6980739,2
259,1.0512778,-0.7850623,2
260,0.37164882,-0.2852271,2
261,-1.0907451,-0.8858255,2
262,1.5761698,0.43282488,2
263,-1.0057901,-0.1527798,2
264,-1.1540171,1.280719,2
265,0.25242624,-0.48178965,2
266,-0.13692908,0.21623075,2
267,0.6558559,-0.5490057,2
268,0.10809498,-0.03980545,2
269,-0.7612541,-0.59122384,2
270,0.9628764,0.22577286,2
271,-0.40666625,-0.36572582,2
272,-1.4980521,-0.22564307,2
273,-1.1245843,1.215894,2
274,1.4203115,1.3409427,2
275,-1.3875104,-0.8799968,2
276,-0.4845635,0.06764688,2
277,-0.4158022,-1.0922791,2
278,0.97290844,-0.3862874,2
279,0.15648845,-1.0496258,2
280,-0.7224561,1.2194515,2
281,-1.8142747,-0.90347576,2
282,0.09403117,2.734583,2
283,-0.8166339,-0.56252134,2
284,-1.1317042,-1.0061284,2
285,-0.85443115,0.28440312,2
286,-1.1293855,1.6919998,2
287,0.97989213,-0.9246749,2
288,-0.08210339,-0.2395191,2
289,-0.28670445,0.7698984,2
290,-0.47635466,-0.14260158,2
291,-1.9709305,-0.5441624,2
292,-0.47235182,1.99871,2
293,0.41237488,0.5068181,2
294,1.5311649,0.58308303,2
295,-0.53556895,1.5565374,2
296,-0.5740014,-0.821751,2
297,0.12131645,0.4540987,2
298,-1.9210519,-0.31167215,2
299,1.6364168,-0.6583207,2


==> section/data/pca_components_pgd.csv <==
,PC1,PC2,label
0,-0.68793446,0.3523174,0
1,-0.3689895,1.020291,0
2,-0.8380924,1.2035805,0
3,-0.8876906,-0.21014498,0
4,-0.40758976,0.31568623,0
5,-0.61964405,1.1477106,0
6,-0.7334771,-0.2537612,0
7,-0.7327585,-0.11776164,0
8,0.3229871,2.3882031,0
9,0.47927073,0.7828817,0
10,0.8636719,-0.1606911,0
11,-0.28729537,0.13851462,0
12,-0.47969994,-0.35665768,0
13,1.0507888,0.450332,0
14,-1.0496067,-0.8725876,0
15,0.29635954,1.5474014,0
16,-0.8534335,-0.8794885,0
17,-1.1260113,0.55377984,0
18,-0.29826263,2.134336,0
19,0.23625061,0.79949206,0
20,-0.9565923,0.17931345,0
21,-1.0211855,-1.008367,0
22,0.70863414,1.5066195,0
23,-0.31325394,1.3872502,0
24,1.701242,0.62550145,0
25,-0.9005229,-1.3338487,0
26,-0.11376409,-0.6172665,0
27,-0.17188278,-0.21906668,0
28,-0.7768935,0.78676325,0
29,1.1999444,-2.0149515,0
30,-0.68570745,1.1734127,0
31,-0.34841076,-0.016992755,0
32,-0.86102563,-0.31915078,0
33,-0.13421245,0.60450983,0
34,-0.18753542,1.9099069,0
35,1.1750774,-1.3236095,0
36,1.1346009,-1.2958282,0
37,-0.58393884,-0.5227594,0
38,-0.96816343,-1.6134812,0
39,0.8872077,0.2959336,0
40,0.083281204,1.1775624,0
41,-0.9876446,-0.3939566,0
42,-1.502722,-0.5308989,0
43,-0.21444023,-0.16666414,0
44,0.54738915,-0.39477557,0
45,-0.36062682,-0.3308659,0
46,-0.33604482,-0.6513689,0
47,-0.88690597,-0.046299707,0
48,-0.20631741,0.96567684,0
49,1.2286861,-0.8578018,0
50,-1.4153973,-1.0750562,0
51,1.0198131,-0.04292064,0
52,-0.2178729,1.6149253,0
53,2.4859424,1.9020771,0
54,2.1579368,1.3976177,0
55,-0.6396553,1.21629,0
56,-0.3895183,1.7006727,0
57,-0.8612125,-0.16753082,0
58,-0.94346267,-0.01395847,0
59,-0.65423805,-0.6764504,0
60,-1.1440011,-0.7447426,0
61,-0.7827622,-0.24286593,0
62,0.20291995,2.7758589,0
63,-1.0995433,-1.558534,0
64,0.06287867,1.7731632,0
65,1.3704581,-0.19155112,0
66,-0.99622697,-1.3364044,0
67,0.20296812,0.76688224,0
68,-0.8436175,-0.6307512,0
69,-0.16187838,0.284552,0
70,-0.45714164,1.1880302,0
71,0.14313237,0.33433774,0
72,-0.4838266,-0.6162111,0
73,-1.1016569,1.0666802,0
74,2.164093,0.28012896,0
75,-0.12074901,0.66893375,0
76,-0.9499244,0.13620219,0
77,0.062986076,0.1989158,0
78,-0.91697395,-0.99480486,0
79,-0.8143274,0.2536772,0
80,-0.73873055,1.6640214,0
81,-0.27951264,1.4354662,0
82,1.8489727,-0.6627002,0
83,-0.6769825,-0.5286724,0
84,1.6023036,0.19080614,0
85,-0.75642645,0.44899133,0
86,-0.59226394,1.4416399,0
87,0.7428477,1.8157988,0
88,-0.43779123,1.041805,0
89,-0.632862,0.57370985,0
90,-0.6598759,-0.4373002,0
91,-0.002849709,0.17667483,0
92,-0.53725606,0.409765,0
93,-1.1156855,-0.38792798,0
94,-0.51967853,-0.44926772,0
95,-1.1326689,-0.27044705,0
96,0.19710523,1.0100757,0
97,-0.01447596,1.9495918,0
98,-0.7172399,-0.17652836,0
99,-0.8883784,-0.16933188,0
100,1.1680393,-1.2135718,1
101,3.3391395,0.6791469,1
102,0.100947954,0.85523784,1
103,0.030754745,-0.36423448,1
104,-0.27839103,-0.9135305,1
105,-1.0244007,1.1914982,1
106,-0.08130989,0.89437455,1
107,2.6494005,0.79361266,1
108,2.5362017,0.22657521,1
109,2.4554079,-0.5139336,1
110,-0.9147263,-0.09109849,1
111,-0.13794388,-2.7458348,1
112,1.6189212,1.139621,1
113,-0.6521361,-0.36575398,1
114,1.1347495,-1.7413756,1
115,-0.6286698,-1.372739,1
116,1.9636207,-0.06320587,1
117,0.314208,0.3646862,1
118,-0.39171946,-0.72404605,1
119,0.081672035,-0.93151563,1
120,0.43614614,0.45280176,1
121,-0.32102093,0.5619099,1
122,-0.52702343,1.8394375,1
123,2.3502462,-0.14952426,1
124,-0.07626796,0.14068758,1
125,-0.54674095,-0.71280015,1
126,-0.58923554,0.0978793,1
127,-0.28059945,0.3189547,1
128,0.7018739,-0.44507998,1
129,-0.64043826,-1.1819217,1
130,-0.65038496,0.09787274,1
131,-0.41340068,-0.13347976,1
132,1.0501349,-1.1671528,1
133,-0.5669738,-0.15646887,1
134,-0.38878816,1.2041011,1
135,0.8277443,0.917397,1
136,-0.12182471,-1.5115724,1
137,-0.5145977,0.1955712,1
138,0.16632518,0.7785503,1
139,-0.6123143,0.35821733,1
140,-0.49108678,-0.53070027,1
141,-0.62574506,-0.39043754,1
142,-0.27219722,1.0054518,1
143,-0.9875865,0.527139,1
144,-1.1692247,-1.6042368,1
145,-0.5445011,0.034247354,1
146,-0.11063283,-0.2907526,1
147,-1.1147022,-1.1671776,1
148,-0.9962546,-1.548825,1
149,-0.8988689,0.8115101,1
150,-0.6982933,-1.5099405,1
151,-0.41611555,0.44453463,1
152,0.9680087,-0.8692068,1
153,-0.26378453,-0.8401156,1
154,-0.32843366,-0.20777468,1
155,-0.3550786,-1.0847594,1
156,-0.23763731,1.1667302,1
157,-0.069335796,0.7073871,1
158,-1.0752932,-0.05088528,1
159,-0.47663778,0.13576882,1
160,-0.51669526,-0.633501,1
161,-0.96144444,-0.6553352,1
162,-0.054403495,2.0925286,1
163,0.9056976,-2.5683506,1
164,-0.39008707,1.1442242,1
165,-0.25951242,1.4600194,1
166,-0.20554776,-0.664185,1
167,0.057947073,-0.42996514,1
168,-1.0135926,0.786286,1
169,-1.1306865,-0.893148,1
170,-0.68921286,0.3617902,1
171,-0.05505408,0.56036603,1
172,-0.7466963,-1.074545,1
173,0.23366578,1.8719038,1
174,1.7723056,-2.072151,1
175,1.4956274,-2.7694852,1
176,1.069335,0.13588777,1
177,-0.49344432,-0.952878,1
178,-0.18758167,-0.3481584,1
179,-0.11372906,1.2105471,1
180,-0.35386014,0.6612601,1
181,-0.38968638,-0.8751742,1
182,0.26761636,0.058368467,1
183,-0.6131007,0.027334731,1
184,1.0069699,0.6580104,1
185,-0.636771,-1.1457434,1
186,-0.0747456,0.8891892,1
187,-0.5325866,0.9984341,1
188,-0.37396196,-1.4590356,1
189,-0.5682169,0.042247638,1
190,2.7065809,1.4234865,1
191,-0.47802383,0.17853265,1
192,-0.43324798,-2.3540723,1
193,-0.45217583,0.43529138,1
194,1.3630072,-0.2089796,1
195,0.21240087,1.4676088,1
196,-0.35879707,2.6618783,1
197,-0.37745696,1.2926966,1
198,-1.1764195,-0.55759674,1
199,2.8063788,-0.71298003,1
200,-0.19080164,0.11093677,2
201,0.080935165,-1.0659004,2
202,0.16823007,0.5205748,2
203,-0.5850164,2.0925133,2
204,-0.14680953,-0.45528606,2
205,-0.2370064,0.03653517,2
206,-1.0316329,-0.24139164,2
207,1.1574305,-1.0683793,2
208,-0.6854019,0.07389739,2
209,-0.6603818,1.105359,2
210,-0.22718538,-0.067430526,2
211,1.8458987,0.24798048,2
212,2.245898,-0.6877921,2
213,-0.7364567,1.1603348,2
214,-0.42364943,-0.7915242,2
215,-0.54401004,0.6992303,2
216,-1.1195703,-0.51675624,2
217,-0.6530211,0.42724845,2
218,-0.2706524,-0.10063677,2
219,-0.10354467,0.5361861,2
220,-0.54099095,-0.045542024,2
221,0.8100325,0.71232903,2
222,-0.46774063,-0.29390988,2
223,0.012113688,0.34580818,2
224,-0.8293567,-0.07415831,2
225,-0.6742623,1.2900828,2
226,-0.72777295,-1.2407547,2
227,-0.41099927,0.61524785,2
228,-0.66081345,-0.55168736,2
229,0.8930719,0.2833185,2
230,0.22727776,0.7944954,2
231,-0.19783965,-0.7060253,2
232,1.0822991,1.1265702,2
233,0.76917785,-2.3271916,2
234,2.362446,-1.2612159,2
235,-0.20730565,1.6255294,2
236,1.4456111,1.3042008,2
237,1.6704912,-1.7578312,2
238,-0.99613833,0.24523276,2
239,1.6716868,-1.6974354,2
240,-0.6957261,-0.14597139,2
241,1.7718146,-1.6234943,2
242,-0.4089637,-0.4580008,2
243,-0.30638924,-1.2845644,2
244,-0.15406188,-0.9942383,2
245,2.0045352,0.10021535,2
246,1.2077394,1.2256199,2
247,-0.8328125,-0.10558303,2
248,-0.4236821,0.380887,2
249,0.144392,1.2614164,2
250,1.409995,-0.24177139,2
251,-0.6128182,0.4054138,2
252,-0.96607107,-1.1080645,2
253,-0.928531,-0.59066725,2
254,-1.0150954,-0.32178897,2
255,1.5665717,-2.0414507,2
256,1.8915616,-0.8613834,2
257,-0.2715621,-0.29761064,2
258,-0.5358249,-0.54202294,2
259,-0.3980516,0.12310618,2
260,-1.0974592,-0.097131774,2
261,-0.60933274,0.33202305,2
262,-0.705724,-0.0063297898,2
263,-0.07043162,-0.67074305,2
264,-0.7114757,-1.2189969,2
265,2.3574908,0.53962165,2
266,-0.36855075,1.059587,2
267,-0.34338978,-0.06819078,2
268,2.2936976,1.9229,2
269,-0.73585755,-0.1411495,2
270,-1.1697904,-1.2601244,2
271,0.079488054,0.8592669,2
272,1.5485041,-1.4467301,2
273,-1.1859044,-0.29993936,2
274,-0.9578559,-0.8930031,2
275,1.8709477,-0.21721095,2
276,1.7026757,0.83797723,2
277,0.22783859,-1.8741081,2
278,-0.7263621,-0.027277034,2
279,-0.22792822,0.5080457,2
280,1.1932424,-0.6101969,2
281,-0.5760651,-0.38916114,2
282,-1.199141,-0.40422177,2
283,-0.100296326,-0.6896887,2
284,1.8893356,-1.131921,2
285,-0.84330034,-0.1854343,2
286,-0.3526181,0.5582564,2
287,2.1970873,-1.3339592,2
288,2.3759422,-0.52234596,2
289,1.3126192,-1.6378274,2
290,-0.8469843,-1.1633147,2
291,0.112790205,0.35192722,2
292,1.056905,0.7916154,2
293,0.9785358,-0.4169389,2
294,-0.6733506,-0.9349844,2
295,2.38404,-0.13810644,2
296,-0.6060815,0.13151847,2
297,3.131609,0.5056984,2
298,0.10858388,0.4566688,2
299,-0.53348064,-1.0300826,2


==> section/data/pca_components_prime.csv <==
,PC1,PC2,label
0,1.6311371,-0.757629,0
1,0.851803,-0.20709403,0
2,0.36952686,-0.26357368,0
3,1.7192006,-0.8857972,0
4,1.3422776,-0.8430485,0
5,0.7241084,-0.2986844,0
6,0.90492064,-0.50085837,0
7,1.6968781,-0.7915744,0
8,0.90098006,-0.56241447,0
9,0.36892495,-0.048180375,0
10,1.15349,-0.49333605,0
11,0.7393781,-0.4084978,0
12,1.0160054,-0.46118686,0
13,0.7363545,-0.4939384,0
14,1.5550746,-0.7307985,0
15,1.5392122,-0.8081837,0
16,1.7467663,-0.8541429,0
17,0.5463318,-0.19287874,0
18,1.0926682,-0.8366749,0
19,1.2701802,-0.63957006,0
20,0.8986549,-0.5448843,0
21,1.6870656,-0.9108216,0
22,1.6223218,-0.82829523,0
23,0.70924306,-0.05995707,0
24,0.56481594,-0.24267824,0
25,0.5353218,-0.2584317,0
26,1.7571529,-0.91659486,0
27,0.65688723,-0.17337874,0
28,0.74113864,-0.60076046,0
29,1.7087408,-0.85538137,0
30,0.46702516,-0.027278254,0
31,1.6160684,-0.9009289,0
32,1.7321453,-0.8605255,0
33,0.73760027,-0.51134086,0
34,0.5744475,-0.0780223,0
35,1.642419,-0.8674439,0
36,0.6729246,-0.11449046,0
37,1.1061733,-0.43114927,0
38,1.630273,-0.9152482,0
39,1.7710375,-0.76362586,0
40,1.8787626,-0.8590148,0
41,0.6542986,-0.23693003,0
42,0.7503047,-0.24310638,0
43,1.7142674,-0.9263837,0
44,1.7447942,-0.9021538,0
45,1.2840972,-0.48933718,0
46,1.6787368,-0.9199697,0
47,1.1465096,-0.55071527,0
48,0.68961775,-0.2798565,0
49,0.850525,0.020332152,0
50,0.6643179,-0.36669025,0
51,0.7515486,-0.23554984,0
52,1.403785,-0.65478176,0
53,1.7139515,-0.90067536,0
54,0.35804188,0.034647718,0
55,0.40559724,-0.27095747,0
56,1.5897896,-0.7355529,0
57,1.8038701,-0.8127802,0
58,0.86282396,-0.4602441,0
59,1.6443439,-0.88824916,0
60,0.55564934,-0.051034953,0
61,1.4782125,-0.7607083,0
62,1.8193129,-0.83925015,0
63,1.291755,-0.4580053,0
64,1.7268565,-0.9048977,0
65,0.5259398,-0.22691086,0
66,1.4670752,-0.7351663,0
67,0.8957075,-0.43694443,0
68,1.3936095,-0.86191237,0
69,0.4001928,-0.22697622,0
70,1.5140694,-0.7346031,0
71,1.4364214,-0.46384916,0
72,1.8298876,-0.78170395,0
73,1.4411592,-0.8046497,0
74,1.805577,-0.97329265,0
75,0.9554954,-0.5350794,0
76,1.2058353,-0.75209165,0
77,1.6937084,-0.7723831,0
78,0.6307017,-0.10319332,0
79,0.96291155,-0.4820565,0
80,1.3188561,-0.13791007,0
81,0.20079432,-0.09150617,0
82,0.66337675,-0.100181445,0
83,0.8760893,-0.28052166,0
84,0.47248924,-0.16056791,0
85,0.76943254,-0.46561405,0
86,0.76831967,-0.21084403,0
87,1.1522526,-0.66331965,0
88,0.6323612,-0.08037411,0
89,1.6928251,-0.91188115,0
90,0.40769497,-0.018590843,0
91,1.7971523,-0.8985975,0
92,0.5011644,-0.026646642,0
93,0.4417659,-0.23689637,0
94,0.59664965,-0.36243105,0
95,1.8592311,-0.86447406,0
96,1.1761186,-0.6892253,0
97,1.4462779,-0.87489516,0
98,1.2663225,-0.7457892,0
99,1.462826,-0.7870398,0
100,-1.2638651,-0.75540024,1
101,-1.4840254,-0.9276726,1
102,-1.475473,-0.9849144,1
103,-1.5327411,-1.0421884,1
104,-1.0351162,-0.7502392,1
105,-1.5329326,-1.0564148,1
106,-1.5914586,-1.006824,1
107,-1.5559263,-1.0820404,1
108,-1.0011643,-0.7127281,1
109,-1.5421441,-1.0395035,1
110,-1.4623444,-1.1295058,1
111,-1.2740654,-0.8837182,1
112,-1.5308621,-1.0187123,1
113,-0.3431006,-0.21977559,1
114,-0.035007704,-0.28481755,1
115,-0.64592934,-0.4531315,1
116,-1.5141551,-1.0367557,1
117,0.067815915,-0.09660502,1
118,-1.4200829,-0.88276935,1
119,-1.4503087,-0.9494803,1
120,0.12013784,-0.22036856,1
121,-1.3020775,-1.0467908,1
122,-1.0375518,-0.7690534,1
123,-1.5893209,-1.0394413,1
124,0.026702248,-0.16746739,1
125,-1.5531286,-1.0404309,1
126,-1.5213444,-1.0004059,1
127,-0.33055764,-0.04934017,1
128,-0.55889875,-0.50432044,1
129,0.3741244,-0.25019276,1
130,-0.3122922,-0.10672569,1
131,-0.8894428,-0.4900583,1
132,-0.14227785,-0.27524143,1
133,-1.5045996,-1.0283806,1
134,-1.5564698,-0.98142016,1
135,-1.4109833,-1.0613244,1
136,-0.7761385,-0.32742697,1
137,-0.2508605,-0.24616538,1
138,-1.5563532,-0.9507403,1
139,-0.64860886,-0.5562499,1
140,-1.6378592,-1.1131853,1
141,-0.049132403,-0.4380435,1
142,-1.579307,-0.94273245,1
143,-1.5073975,-0.9930666,1
144,-0.8129107,-0.32468575,1
145,-1.5420547,-0.9988712,1
146,-1.5267252,-1.0409545,1
147,-1.5228069,-1.0388845,1
148,-1.5630864,-1.0927981,1
149,0.05073352,-0.27144644,1
150,-0.6685694,-0.3686468,1
151,-1.2607278,-0.77146167,1
152,-0.46243256,-0.20639561,1
153,-1.3247057,-0.8024293,1
154,-1.5652531,-1.0209346,1
155,-1.35532,-0.9079229,1
156,-0.77503425,-0.30066794,1
157,-1.6040916,-0.980844,1
158,0.13437128,-0.26860055,1
159,-1.6401235,-0.90964824,1
160,-0.3315137,-0.23425592,1
161,-1.2573277,-0.6098903,1
162,-1.4826388,-1.024944,1
163,-1.5178437,-1.0077819,1
164,-0.83485085,-0.71083546,1
165,-1.6023657,-1.0978601,1
166,-1.5218519,-1.0572869,1
167,-1.5870702,-1.0670958,1
168,-1.2242135,-0.80913943,1
169,-1.5235982,-1.0400343,1
170,-0.3053657,-0.18049784,1
171,-1.5315204,-1.011007,1
172,0.15265036,-0.2810483,1
173,-0.5487133,-0.5092033,1
174,-0.5358256,-0.2524621,1
175,-1.5361212,-1.0454849,1
176,-1.1767719,-0.820761,1
177,-1.6152897,-1.0786421,1
178,-0.7693214,-0.50275534,1
179,-1.213004,-0.7216614,1
180,-1.5549948,-1.0527515,1
181,-1.5652922,-1.0618689,1
182,-1.300449,-0.77190435,1
183,-0.35668093,-0.29713386,1
184,-0.70302516,-0.5358216,1
185,-1.3880504,-0.9313905,1
186,-1.4298209,-1.0125268,1
187,-1.6089171,-1.1025358,1
188,-0.16749187,-0.27082002,1
189,-1.2779713,-0.8095348,1
190,-0.383472,-0.29503295,1
191,-0.042070046,-0.18219098,1
192,-1.1105605,-0.79402846,1
193,-0.19762225,0.11020732,1
194,-1.1517496,-0.77374524,1
195,-1.3439286,-0.7566905,1
196,-1.4895962,-0.93866956,1
197,-1.5890883,-1.0262139,1
198,0.40012076,-0.22267675,1
199,-1.5720711,-1.0659714,1
200,-0.15323588,1.2970273,2
201,0.03462236,0.6122998,2
202,0.26239222,0.51176274,2
203,-0.2362664,1.7041328,2
204,0.27708974,0.6911849,2
205,0.115161486,1.3237077,2
206,-0.07923016,1.678326,2
207,-0.18343963,1.9572108,2
208,0.18559603,1.0734242,2
209,-0.2580002,1.7713822,2
210,-0.2588488,1.7220687,2
211,-0.0635506,0.4523283,2
212,-0.211943,1.5844637,2
213,-0.0835957,1.4813864,2
214,-0.24989042,1.7276204,2
215,-0.18776104,1.5699618,2
216,-0.11010271,1.6957664,2
217,0.18721841,-0.116567254,2
218,-0.22677971,1.8063179,2
219,-0.1763989,1.4969941,2
220,-0.25327224,1.7489486,2
221,-0.25566682,1.7635634,2
222,0.3319691,-0.15837125,2
223,-0.10072291,1.6927606,2
224,-0.24560103,1.6551119,2
225,-0.221629,1.7671361,2
226,-0.06737409,1.3344337,2
227,-0.097373754,1.5808214,2
228,-0.30123338,1.7878454,2
229,0.09887844,1.840496,2
230,0.27701002,0.33615282,2
231,-0.13544807,1.3720082,2
232,-0.21786536,1.7277297,2
233,-0.24878679,1.6753381,2
234,-0.24833643,1.6095113,2
235,-0.23447551,1.6327579,2
236,-0.23869196,1.6329095,2
237,0.03349477,-0.057218798,2
238,-0.17125353,1.6572762,2
239,-0.24710225,1.7564374,2
240,-0.24362877,1.7378124,2
241,-0.19352771,1.6178087,2
242,0.12778088,0.63772416,2
243,-0.052068844,1.0570266,2
244,-0.004652191,0.74657536,2
245,-0.19455963,1.6714423,2
246,-0.25463426,1.6751848,2
247,-0.24288973,1.6525413,2
248,0.02188343,1.7069261,2
249,-0.2899767,1.5920955,2
250,0.42969525,0.08178888,2
251,-0.20854789,1.7206244,2
252,0.3364147,0.50047314,2
253,-0.23337567,1.6998695,2
254,-0.120346785,1.8256224,2
255,-0.13717507,1.4660958,2
256,0.21365112,-0.18525682,2
257,-0.14351611,1.6334249,2
258,-0.23867546,1.7611753,2
259,-0.27583936,1.689782,2
260,0.03531921,1.2667526,2
261,0.20390944,0.6160689,2
262,-0.23746042,1.6251302,2
263,-0.15896735,1.3842121,2
264,-0.15209001,1.5713375,2
265,-0.17110291,1.0374991,2
266,0.05243249,0.84123635,2
267,-0.31024447,1.6732829,2
268,-0.21296133,1.68298,2
269,-0.21167795,1.6921066,2
270,0.31359348,-0.23410769,2
271,-0.25490186,1.7015457,2
272,0.026436133,1.4128189,2
273,-0.06917668,0.938277,2
274,-0.07740601,1.646989,2
275,0.12558822,0.039629187,2
276,-0.2701427,1.7638862,2
277,-0.23449641,1.6817535,2
278,0.32438967,-0.17127222,2
279,0.004317598,0.54798704,2
280,-0.16107458,0.21721752,2
281,0.23750201,-0.1800604,2
282,-0.24922365,1.7623291,2
283,0.41763815,-0.22655933,2
284,-0.14612195,2.000466,2
285,-0.22227784,1.607469,2
286,-0.18583992,1.5642134,2
287,-0.18614347,1.7444484,2
288,-0.14429218,1.8276347,2
289,0.026473971,1.2543236,2
290,-0.14745729,0.7602021,2
291,-0.2215406,0.86522615,2
292,0.15638751,-0.25395188,2
293,-0.113114454,1.3232989,2
294,-0.08260937,0.5237908,2
295,-0.20380591,1.6930016,2
296,-0.08783753,0.5696108,2
297,-0.23390251,1.6524146,2
298,-0.25027612,1.658486,2
299,-0.07158106,1.43333,2


==> section/data/pca_components_std.csv <==
,PC1,PC2,label
0,1.4695982,-0.52175397,0
1,1.4773006,-0.5241505,0
2,1.5052351,-0.47128192,0
3,1.5117495,-0.52346885,0
4,1.4524237,-0.49410692,0
5,1.3938061,-0.47857088,0
6,1.4896674,-0.5195885,0
7,1.5157106,-0.580152,0
8,1.5500572,-0.562238,0
9,1.5030051,-0.49626788,0
10,1.5233233,-0.5091212,0
11,1.336632,-0.25659975,0
12,1.4725431,-0.5173338,0
13,1.4495392,-0.5285579,0
14,1.1212409,0.009091892,0
15,1.5202956,-0.49979314,0
16,1.1315066,-0.10101482,0
17,1.2263092,-0.1726025,0
18,1.4520235,-0.49637604,0
19,1.3512229,-0.3891805,0
20,1.3950641,-0.42863163,0
21,1.5292145,-0.571522,0
22,1.1141416,-0.18671557,0
23,1.5094937,-0.49061224,0
24,1.0847571,-0.045575578,0
25,1.3600694,-0.35781458,0
26,1.141094,-0.21162684,0
27,1.1602814,0.0120625915,0
28,1.0545331,0.038852237,0
29,1.4572092,-0.5305174,0
30,1.4530437,-0.45163527,0
31,1.3907086,-0.41259977,0
32,1.2644513,-0.14373733,0
33,1.4185973,-0.4324256,0
34,1.1509081,0.00075185957,0
35,1.4721354,-0.5297792,0
36,1.5137409,-0.5589514,0
37,1.3888377,-0.37041673,0
38,1.2531266,-0.15743493,0
39,1.4875351,-0.5720453,0
40,1.4132366,-0.39366242,0
41,1.4820081,-0.5357043,0
42,1.518201,-0.545349,0
43,1.3854533,-0.35481504,0
44,1.4626611,-0.516375,0
45,1.513312,-0.48529074,0
46,1.1779875,-0.26774964,0
47,1.4411677,-0.44158515,0
48,1.4801341,-0.5010819,0
49,1.4872901,-0.6223741,0
50,1.4664061,-0.46983698,0
51,1.3614448,-0.29201764,0
52,1.4703063,-0.5303903,0
53,1.5328889,-0.4388763,0
54,0.9904831,0.08166102,0
55,1.2443666,-0.18807887,0
56,1.1547513,-0.27254188,0
57,1.4249313,-0.45697376,0
58,1.3378915,-0.16871004,0
59,1.2884836,-0.20720468,0
60,1.474518,-0.48019898,0
61,1.2065802,-0.098982245,0
62,1.4184325,-0.50840986,0
63,1.1640702,-0.42413187,0
64,1.3960991,-0.38223478,0
65,1.423447,-0.42419428,0
66,1.4863064,-0.51486695,0
67,1.072343,-0.21061039,0
68,1.4918768,-0.51488066,0
69,1.3131534,-0.3420895,0
70,1.5015905,-0.4934929,0
71,1.352624,-0.2564147,0
72,1.3332231,-0.28208548,0
73,1.4092065,-0.49391875,0
74,1.4681365,-0.43769917,0
75,1.260985,-0.10923036,0
76,1.2765249,-0.26382065,0
77,1.4584793,-0.4570434,0
78,1.4386467,-0.4489078,0
79,1.4620035,-0.5149645,0
80,1.2292616,-0.16619729,0
81,1.2132983,-0.084058866,0
82,1.1250031,-0.059338868,0
83,1.0901988,-0.23475029,0
84,1.2921653,-0.25191268,0
85,0.9716994,0.01744068,0
86,1.073347,-0.06307837,0
87,1.3103317,-0.30547363,0
88,1.2560306,-0.19236729,0
89,1.474397,-0.49471098,0
90,1.4540282,-0.49258703,0
91,1.1676557,-0.04066235,0
92,1.5062082,-0.46628606,0
93,1.5028173,-0.59357595,0
94,1.1504343,-0.012759134,0
95,1.0808302,-0.11043285,0
96,1.2880197,-0.17601599,0
97,0.97808653,-0.019639209,0
98,1.5111765,-0.5109967,0
99,1.4877127,-0.5521646,0
100,-0.39871016,1.0354459,1
101,-0.4044418,1.4341508,1
102,-0.49484846,1.371379,1
103,-0.36239892,1.4547819,1
104,-0.38920444,1.3888767,1
105,-0.39231494,1.4220251,1
106,-0.42363065,1.3948516,1
107,-0.42251492,1.4446611,1
108,-0.38941732,1.3646203,1
109,-0.37133127,1.4445347,1
110,0.0069617424,0.9488971,1
111,-0.38332915,1.4235297,1
112,-0.36143738,1.3659153,1
113,-0.32816666,1.3596667,1
114,-0.3777511,1.4327672,1
115,-0.42107272,1.4029429,1
116,-0.30694592,1.4441826,1
117,-0.20130132,1.373412,1
118,-0.34354347,1.3973669,1
119,-0.4267757,1.4538708,1
120,-0.2552763,1.2105123,1
121,-0.42923555,1.4364212,1
122,-0.3896866,1.3722814,1
123,-0.3505053,1.4981438,1
124,-0.42352265,1.4261458,1
125,-0.41404003,1.4012462,1
126,-0.34863314,1.357142,1
127,-0.3731155,1.4191267,1
128,-0.35038102,1.266948,1
129,-0.5463176,1.2994566,1
130,-0.025571395,0.8472679,1
131,-0.241742,1.1071883,1
132,-0.21630186,1.0877689,1
133,-0.34530416,1.4315195,1
134,-0.38833007,1.4237092,1
135,-0.43587807,1.2681272,1
136,-0.41164067,1.472619,1
137,-0.34469017,1.3896713,1
138,-0.38331193,1.3716266,1
139,-0.12292633,1.2987361,1
140,-0.21141043,1.1404696,1
141,-0.43936354,1.4669505,1
142,-0.4008238,1.351683,1
143,-0.4055019,1.4897827,1
144,-0.37388027,1.4356357,1
145,-0.4006765,1.4068195,1
146,-0.36971202,1.4158024,1
147,-0.3726067,1.1313547,1
148,-0.37687942,1.3431484,1
149,-0.47016743,1.4095656,1
150,-0.51645905,1.4516923,1
151,-0.3412183,1.356926,1
152,-0.5788673,1.155734,1
153,-0.3919438,1.4258673,1
154,-0.33940604,1.3601365,1
155,-0.4217042,1.4873172,1
156,-0.30282572,1.2368338,1
157,-0.3530804,1.3095318,1
158,-0.39945617,1.4781715,1
159,-0.41938257,1.3817844,1
160,-0.42305776,1.4335433,1
161,-0.39068097,1.4508804,1
162,-0.34391028,1.2156413,1
163,-0.41154954,1.462239,1
164,-0.45407724,1.1824632,1
165,-0.4090762,1.397914,1
166,-0.4186283,1.2061291,1
167,-0.3408178,1.3865741,1
168,-0.42090067,1.4580231,1
169,-0.3165166,1.353079,1
170,-0.51039064,1.3565861,1
171,-0.3727728,1.4337571,1
172,-0.40683433,1.4277216,1
173,-0.39700934,1.3289086,1
174,-0.3980729,1.2836291,1
175,-0.4404925,1.4822768,1
176,-0.41682854,1.3398231,1
177,-0.32851246,1.3883597,1
178,-0.3787435,1.2531021,1
179,-0.3301791,1.3832548,1
180,-0.3050894,1.3699278,1
181,-0.46421826,1.0702925,1
182,-0.3820383,1.4390719,1
183,-0.39752272,1.2011143,1
184,-0.38408506,1.3924649,1
185,-0.097536,0.8797545,1
186,-0.22021012,1.2101183,1
187,-0.33550858,1.0691217,1
188,-0.27380133,1.4204217,1
189,-0.32180318,1.2669853,1
190,-0.42869493,1.3687252,1
191,-0.3900995,1.3904549,1
192,-0.087325655,1.0482974,1
193,-0.35355383,1.3641199,1
194,-0.41337115,1.315934,1
195,-0.46705553,1.5560611,1
196,-0.32897964,1.323199,1
197,-0.35513407,1.3498029,1
198,-0.33993465,1.3938512,1
199,-0.42349693,1.4005704,1
200,-1.0352154,-0.9644394,2
201,-1.035511,-1.0600227,2
202,-0.9983036,-1.0470462,2
203,-1.0469564,-1.0121995,2
204,-0.8788993,-0.9652938,2
205,-0.9681505,-1.0804656,2
206,-1.0349107,-1.0822587,2
207,-1.0484483,-1.05666,2
208,-0.94302076,-1.0043958,2
209,-1.0207992,-1.023445,2
210,-1.0111986,-1.0184585,2
211,-1.0211351,-1.0456853,2
212,-1.0448699,-1.0920231,2
213,-0.91062224,-0.9111539,2
214,-1.0772682,-0.87192655,2
215,-1.0520368,-1.0969082,2
216,-1.0281303,-0.9717901,2
217,-0.96054435,-1.0723372,2
218,-1.096231,-0.96450377,2
219,-1.0029272,-0.9946883,2
220,-0.8907119,-0.9188658,2
221,-1.0896099,-1.139849,2
222,-1.0513293,-1.0356663,2
223,-1.0098156,-0.96131337,2
224,-0.65658844,-0.5721411,2
225,-1.0369326,-1.0884979,2
226,-1.0156367,-0.999023,2
227,-0.95867527,-1.0950294,2
228,-1.1038059,-0.69602746,2
229,-0.515312,-0.48525605,2
230,-1.1001818,-1.090099,2
231,-1.0716909,-1.0724577,2
232,-0.8665566,-0.91831493,2
233,-1.0519747,-1.0876238,2
234,-0.97107065,-0.86667466,2
235,-1.0014633,-1.2294508,2
236,-0.94833344,-0.9209434,2
237,-0.9742164,-1.0267338,2
238,-0.99668354,-0.6655661,2
239,-1.0616101,-1.1189903,2
240,-0.9601859,-0.95510626,2
241,-0.5876712,-0.57704836,2
242,-0.99190044,-0.87595075,2
243,-1.0561779,-1.1204197,2
244,-1.0372189,-0.9844445,2
245,-1.1011623,-1.1044829,2
246,-0.894549,-1.154056,2
247,-0.9909285,-0.99851817,2
248,-1.0867256,-1.0554217,2
249,-1.0198212,-1.0387738,2
250,-0.3546321,-0.005582389,2
251,-1.1001964,-1.0590978,2
252,-0.9638564,-0.92748296,2
253,-1.0123858,-1.017006,2
254,-1.0117483,-1.0397568,2
255,-1.2459334,-1.0422571,2
256,-1.1033325,-1.0349287,2
257,-0.9894698,-1.1409894,2
258,-1.112453,-1.0682894,2
259,-1.0254341,-0.9590359,2
260,-1.0726808,-1.0456252,2
261,-1.0145222,-0.9694327,2
262,-0.9203469,-0.9895909,2
263,-0.9682213,-1.2515906,2
264,-0.98625225,-1.0118678,2
265,-1.0903152,-0.98070955,2
266,-1.0500737,-1.1220902,2
267,-0.973652,-0.9912107,2
268,-0.8862061,-0.926112,2
269,-0.95110273,-1.1511844,2
270,-1.1757122,-1.1421479,2
271,-0.9956017,-1.1635051,2
272,-0.5380576,-0.2187744,2
273,-1.0311058,-0.99451375,2
274,-0.9771176,-1.0277838,2
275,-1.011369,-1.0230396,2
276,-0.97138894,-0.89924866,2
277,-0.9573776,-0.9925015,2
278,-0.9892907,-1.0251795,2
279,-0.90160346,-0.87476546,2
280,-1.0664859,-0.7390418,2
281,-0.9023502,-0.9726673,2
282,-0.9826599,-0.9379254,2
283,-1.0190144,-1.0617794,2
284,-1.0139023,-0.979183,2
285,-1.0858879,-1.1877577,2
286,-1.0613827,-1.0575553,2
287,-1.2789593,-1.29753,2
288,-0.85181206,-0.9752291,2
289,-0.96884686,-1.0465739,2
290,-1.1786101,-1.2665886,2
291,-0.9948033,-0.9817096,2
292,-0.74688095,-0.6562031,2
293,-0.946158,-1.1853541,2
294,-1.2130891,-1.4047126,2
295,-0.9822569,-1.0252663,2
296,-0.5732527,-0.5428452,2
297,-1.1412092,-1.2216455,2
298,-1.0818064,-1.146807,2
299,-0.9195013,-0.95466465,2


==> section/data/pca_components_ta.csv <==
,PC1,PC2,label
0,1.5389512,0.29474947,0
1,1.5133629,0.013121344,0
2,1.4508395,0.1952765,0
3,1.5380688,0.15728292,0
4,1.0751375,0.027869575,0
5,1.0764987,0.11734265,0
6,0.7232525,0.25166914,0
7,1.476063,0.25326484,0
8,1.5410355,0.28994167,0
9,1.5273124,0.24378471,0
10,1.3867408,-0.05631876,0
11,1.2101904,-0.13082129,0
12,1.6013418,0.23629789,0
13,0.95966387,-0.14826135,0
14,1.5951456,0.22828655,0
15,1.4398221,0.1720165,0
16,1.6037694,0.22487746,0
17,1.6184967,0.25921646,0
18,1.6977487,0.16245624,0
19,1.5477649,0.2782607,0
20,1.1623553,0.22265792,0
21,1.3588141,0.28735328,0
22,1.0556295,-0.08738356,0
23,1.4782851,0.014433084,0
24,1.4309192,0.21256642,0
25,1.4815484,0.020402297,0
26,1.4996088,0.23992872,0
27,1.5897018,0.20218962,0
28,1.5274805,0.24380724,0
29,1.3787335,0.020174852,0
30,1.051559,0.04541437,0
31,0.99976027,-0.020480582,0
32,1.4508395,0.1952765,0
33,1.6812456,0.1897755,0
34,1.4849925,0.28130355,0
35,1.6037694,0.22487746,0
36,0.96877646,0.025082607,0
37,1.6037694,0.22487746,0
38,1.6551639,0.18980236,0
39,1.4401255,0.07612025,0
40,1.3166902,0.13564102,0
41,1.4401255,0.07612025,0
42,1.5680658,0.16981475,0
43,1.6551639,0.18980236,0
44,0.88960135,-0.028819147,0
45,0.979782,0.20046122,0
46,1.6037694,0.22487746,0
47,0.9964763,-0.10114346,0
48,1.1870787,0.12739412,0
49,1.6085274,0.22176598,0
50,1.1428154,-0.007053764,0
51,1.618993,0.20517868,0
52,0.32560644,0.306458,0
53,1.4401255,0.07612025,0
54,1.0321451,0.034996323,0
55,1.5878736,0.27951354,0
56,1.6321733,0.24185672,0
57,1.0840218,0.26698443,0
58,1.6037694,0.22487746,0
59,1.3588141,0.28735328,0
60,0.3516216,-0.036057442,0
61,1.6129456,0.21845827,0
62,1.4401255,0.07612025,0
63,1.5400393,0.2145937,0
64,1.5720962,0.19359705,0
65,1.6119753,0.018273301,0
66,1.1205267,-0.12133641,0
67,1.5430161,0.23654526,0
68,1.6551639,0.18980236,0
69,1.1205267,-0.12133641,0
70,1.2381033,0.29398015,0
71,1.055025,-0.08412607,0
72,1.2381033,0.29398015,0
73,1.5835582,0.2188711,0
74,1.4217286,0.2962256,0
75,1.6037694,0.22487746,0
76,1.5554173,0.17976269,0
77,0.09693328,0.19315109,0
78,1.5876012,0.23168667,0
79,1.6037694,0.22487746,0
80,1.4218134,0.19953752,0
81,0.979782,0.20046122,0
82,1.4834424,0.24516888,0
83,1.2234732,-0.015220672,0
84,1.5944813,0.21796371,0
85,1.6551639,0.18980236,0
86,1.4796554,0.10672264,0
87,1.1802746,0.21608898,0
88,1.4401255,0.07612025,0
89,1.029134,0.30771133,0
90,1.6551639,0.18980236,0
91,1.3002411,0.087305814,0
92,1.5584906,0.08683336,0
93,1.4568385,0.25558394,0
94,1.5477649,0.2782607,0
95,1.3774391,0.051528476,0
96,1.4401255,0.07612025,0
97,1.4401255,0.07612025,0
98,1.6037694,0.22487746,0
99,1.6037694,0.22487746,0
100,-0.9203611,1.3675634,1
101,-0.3992311,0.39653912,1
102,-0.8703223,1.2879884,1
103,-0.7446282,1.1812035,1
104,-0.9333961,1.377522,1
105,-0.90403616,1.3193173,1
106,-0.55201715,0.8588135,1
107,-0.939076,1.3688587,1
108,-0.80787385,1.0189291,1
109,-0.33415064,0.33325619,1
110,-0.93366945,1.3430942,1
111,-0.96455204,1.3919493,1
112,-0.30596942,0.51815945,1
113,-0.6862514,1.0736213,1
114,-0.9558595,1.3865333,1
115,-0.93508774,1.3443781,1
116,-0.910174,1.3111956,1
117,-0.93196434,1.3618739,1
118,-0.924908,1.217989,1
119,-0.8832761,1.190331,1
120,-0.9355919,1.3770733,1
121,-0.46241474,0.41624475,1
122,-0.9372166,1.3742397,1
123,-0.939076,1.3688587,1
124,-0.13698937,-0.07969661,1
125,-0.55201715,0.8588135,1
126,-0.76592946,1.1942042,1
127,-0.92848456,1.3092511,1
128,-0.845567,1.2401924,1
129,-0.86809963,1.3202778,1
130,-0.9296995,1.3532217,1
131,-0.8832761,1.190331,1
132,-0.88344306,1.2351035,1
133,-0.910174,1.3111956,1
134,-0.07032241,-0.17567725,1
135,-0.68760383,0.85272753,1
136,-0.96421015,1.3977207,1
137,-0.9123659,1.3435695,1
138,-0.9373033,1.3713108,1
139,-0.9373033,1.3713108,1
140,-0.90257686,1.2260785,1
141,-0.94415677,1.3879288,1
142,-0.9110485,1.2649019,1
143,-0.6762944,0.8169087,1
144,-0.83713496,1.2201422,1
145,-0.3377771,0.31813955,1
146,-0.9578745,1.3014921,1
147,-0.9373033,1.3713108,1
148,-0.8832761,1.190331,1
149,-0.7101153,1.0023894,1
150,-0.23253754,0.09646482,1
151,-0.89203215,1.2488235,1
152,-0.9283439,1.3596485,1
153,-0.90257686,1.2260785,1
154,-0.8495219,1.0971037,1
155,-0.9373033,1.3713108,1
156,-0.94343096,1.3220767,1
157,-0.8832761,1.190331,1
158,-0.18750574,0.020432169,1
159,-0.9374763,1.358991,1
160,-0.910174,1.3111956,1
161,-0.91145694,1.3246955,1
162,-0.8832761,1.190331,1
163,-0.9373033,1.3713108,1
164,-0.7252157,0.92059237,1
165,-0.8614989,1.2516229,1
166,-0.13698937,-0.07969661,1
167,-0.4649962,0.47344798,1
168,-0.46468627,0.5401907,1
169,-0.9373033,1.3713108,1
170,-0.910174,1.3111956,1
171,-0.8788485,1.3102506,1
172,-0.8998174,1.3305395,1
173,-0.91408306,1.3648053,1
174,-0.9402824,1.3621995,1
175,-0.93808156,1.3565259,1
176,-0.9143013,1.3109753,1
177,-0.60840726,0.73989445,1
178,-0.76592946,1.1942042,1
179,-0.8834558,1.290691,1
180,-0.8808981,1.3009281,1
181,-0.845567,1.2401924,1
182,-0.88609356,1.3280537,1
183,-0.9065257,1.3168114,1
184,-0.8832761,1.190331,1
185,-0.3768042,0.27030465,1
186,-0.41066626,0.45319724,1
187,-0.4366031,0.6106122,1
188,-0.910174,1.3111956,1
189,-0.84769666,1.2356035,1
190,-0.92848456,1.3092511,1
191,-0.93228036,1.3325948,1
192,-0.910174,1.3111956,1
193,-0.94496506,1.3243164,1
194,-0.939076,1.3688587,1
195,-0.9373033,1.3713108,1
196,-0.8832761,1.190331,1
197,-0.5801784,0.7217225,1
198,-0.63585305,0.6769999,1
199,-0.94159704,1.3485794,1
200,-0.5247184,-1.230529,2
201,-0.6339906,-1.306852,2
202,-0.3857783,-1.3846607,2
203,-0.5847422,-1.2149357,2
204,-0.64512116,-1.3192667,2
205,-0.6132154,-1.3207635,2
206,-0.64554536,-1.3233476,2
207,-0.64554536,-1.3233476,2
208,-0.45124227,-0.7540683,2
209,-0.64512116,-1.3192667,2
210,-0.6916417,-1.3218727,2
211,-0.6784993,-1.3373111,2
212,-0.6551126,-1.3611495,2
213,-0.6438134,-1.3153297,2
214,-0.6606204,-1.2801709,2
215,-0.5627035,-1.2300956,2
216,-0.5584705,-1.2519037,2
217,-0.37983897,-1.2871107,2
218,-0.5323562,-1.1132327,2
219,-0.56861496,-1.3586146,2
220,-0.64784056,-1.3284396,2
221,-0.66006315,-1.340823,2
222,-0.46978188,-1.0612731,2
223,-0.581459,-1.3565888,2
224,-0.5795434,-1.3239992,2
225,-0.64512116,-1.3192667,2
226,-0.6790099,-1.3556952,2
227,-0.6601544,-1.3592201,2
228,-0.6246967,-1.2519721,2
229,-0.58671683,-1.2978468,2
230,-0.6149906,-1.3313953,2
231,-0.47074935,-0.829901,2
232,-0.38628238,-1.1675868,2
233,-0.47509053,-1.1373708,2
234,-0.62418187,-1.2636433,2
235,-0.64554536,-1.3233476,2
236,-0.37983897,-1.2871107,2
237,-0.38122636,-1.268422,2
238,-0.64512116,-1.3192667,2
239,-0.64554536,-1.3233476,2
240,-0.4023919,-1.2977684,2
241,-0.58580315,-1.3413818,2
242,-0.5690097,-1.2485923,2
243,-0.5818082,-1.222828,2
244,-0.44343647,-1.0369201,2
245,-0.6215737,-1.2359037,2
246,-0.64784056,-1.3284396,2
247,-0.6551126,-1.3611495,2
248,-0.6938412,-1.269058,2
249,-0.5160914,-1.1123497,2
250,-0.5724969,-1.2057234,2
251,-0.5454914,-1.2555252,2
252,-0.64512116,-1.3192667,2
253,-0.5359038,-1.091752,2
254,-0.54495305,-1.2476195,2
255,-0.6545762,-1.2612584,2
256,-0.64512116,-1.3192667,2
257,-0.587334,-1.1224954,2
258,-0.3616734,-0.81438696,2
259,-0.45547256,-1.161703,2
260,-0.6551126,-1.3611495,2
261,-0.5247184,-1.230529,2
262,-0.6551126,-1.3611495,2
263,-0.6551126,-1.3611495,2
264,-0.64512116,-1.3192667,2
265,-0.5310439,-1.2368028,2
266,-0.47509053,-1.1373708,2
267,-0.6387797,-1.2066345,2
268,-0.64512116,-1.3192667,2
269,-0.59543663,-1.2816895,2
270,-0.6475906,-1.3309906,2
271,-0.64554536,-1.3233476,2
272,-0.23337515,-1.0858284,2
273,-0.5359038,-1.091752,2
274,-0.64512116,-1.3192667,2
275,-0.65682626,-1.3520024,2
276,-0.64512116,-1.3192667,2
277,-0.5921486,-1.0712785,2
278,-0.6047559,-1.1439981,2
279,-0.58425593,-1.3492341,2
280,-0.53441316,-1.2040528,2
281,-0.6441589,-1.2715486,2
282,-0.64512116,-1.3192667,2
283,-0.59089303,-1.161948,2
284,-0.64784056,-1.3284396,2
285,-0.64554536,-1.3233476,2
286,-0.64512116,-1.3192667,2
287,-0.35082805,-1.3025649,2
288,-0.6107239,-1.3369921,2
289,-0.3616734,-0.81438696,2
290,-0.6430108,-1.2319766,2
291,-0.64554536,-1.3233476,2
292,-0.64512116,-1.3192667,2
293,-0.6551126,-1.3611495,2
294,-0.39371133,-1.2104958,2
295,-0.6889308,-1.2734399,2
296,-0.64554536,-1.3233476,2
297,-0.6551126,-1.3611495,2
298,-0.58081335,-1.2642354,2
299,-0.68458915,-1.2713354,2

